Distortion Reduction for Off-Center Perspective Projection of Panoramas

A single Panorama can be drawn perspectively without distortions in arbitrary viewing directions and field-of-views when the camera position is at the origin. This is a key advantage in VR and virtual tour applications because it enables the user to freely"look around" in a virtual world with just a single panorama, albeit at a fixed position. However, when the camera moves away from the center, barrel distortions appear and realism breaks. We propose modifications to the equirectangular-to-perspective(E2P) projection that significantly reduce distortions when the camera position is away from the origin. This enables users to not only "look around" but also "walk around" virtually in a single panorama with more convincing renderings. We compare with other techniques that aim to augment panoramas with 3D information, including: 1) panoramas with depth information and 2) panoramas augmented with room layouts, and show that our approach provides more visually convincing results

==> readme.txt <==
Necessary styles:
  -- ifpdf.sty
  -- cite.sty (not for usage with biblatex/biber)
  -- url.sty
  -- HYPERREF Package

You might visit the official sources at https://ctan.org/tex-archive

Please make sure your installation has the latest version of the
packages URL and HYPERREF.

BibLaTex with Biber is now possible, store EG.bbx in the LaTeX distribution, 
for TeXLive in Windows: C:\texlive\2018\texmf-dist\tex\latex\biblatex\bbx
and update filename database.
(as an example please compare file ...fin_with_teaser.tex where the settings 
are made for biblatex usage.)

For questions concerning the Eurographics Style please contact publishing@eg.org


